The Planck clusters in the LOFAR sky V. LoTSS-DR2: Mass - radio halo power correlation at low frequency

Many galaxy clusters show diffuse cluster-scale emission in the form of radio halos, showing that magnetic fields and relativistic electrons are mixed in with the intra-cluster medium (ICM). There is general agreement that the origin of radio halos is connected to turbulence, generated during cluster mergers. Statistical studies of large samples of galaxy clusters in the radio band have the potential to unveil the connection between the properties of radio halos and the mass and dynamics of the host clusters. Previous studies have been limited to massive clusters and based on a small number of radio halos. The aim of this paper is to investigate the scaling relation between the radio power of radio halos and the mass of the host clusters at low frequencies and down to lower cluster masses. We analysed the clusters from the second catalogue of Planck Sunyaev Zel'dovich sources that lie within the 5634 sq deg covered by the second Data Release of the LOFAR Two-meter Sky Survey. We derived the correlation between the radio power and the mass of the host clusters and we investigated the distribution of clusters without radio halos with respect to the correlation. We use X-ray observations to classify the dynamical state of clusters and investigate its role on the power of radio halos. We found a correlation between the power of radio halos at 150 MHz and the mass of the host clusters down to 3e14 Msun. This correlation has a large scatter, part of which can be attributed to the different dynamical states of host clusters. We used two statistical test to show that the distribution of clusters with and without (upper limits) radio halos in the mass-radio power diagram is not compatible with a single correlation and that it is also not compatible with clusters being uniformly distributed below an upper envelope constituted by the correlation.

==> PSZ2 in DR2 correlations/latex_andreascommands.txt <==
%latin abbreviations
\def \eg {e.g.}
\def \etc {etc.}
\def \ie {i.e.}
\def \cf {cf.}
%cosmology
\def \lcdm {{\hbox{$\Lambda$CDM}}}
\def \omegam {{\hbox{$\Omega_{\rm m}$}}}
\def \omegal {{\hbox{$\Omega_\Lambda$}}}
\def \hzero {{\hbox{$H_0$}}}
%angles
\def \arcmin {\hbox{$^\prime$}}
\def \arcsec {\hbox{$^{\prime\prime}$}}
\def \deg {\hbox{$^\circ$}}
%x-rays
\def \nh {\hbox{$N_{\rm H}$}}
\def \ktu {{\hbox{$kT_{\rm u}$}}}
\def \ktd {{\hbox{$kT_{\rm d}$}}}
\def \mach {{\hbox{$\mathcal{M}$}}}
\def \machkt {{\hbox{$\mathcal{M}_{\rm kT}$}}}
\def \machsb {{\hbox{$\mathcal{M}_{\rm SB}$}}}
\def \compr {{\hbox{$\mathcal{C}$}}}
\def \rat {{\hbox{$\mathcal{R}$}}}
\def \pres {{\hbox{$\mathcal{P}$}}}
\def \rsh {{\hbox{$r_{\rm sh}$}}}
%miscellaneous 
\def \chisq {\hbox{$\chi^{2}$}}
\def \chisqred {\hbox{$\chi^2_{\rm red}$}}
\def \chisqdof {\hbox{$\chi^2 /\rm{d.o.f.}$}}
\def \cstatdof {\hbox{c-stat/d.o.f.}}
\def \kep {\hbox{$K_{\rm e/p}$}}
\def \msun {\hbox{${\rm M_\odot}$}}
\def \zsun {\hbox{${\rm Z_\odot}$}}
\def \lsun {\hbox{${\rm L_\odot}$}}
\def \mvir {\hbox{$M_{\rm vir}$}}
\def \rvir {\hbox{$r_{\rm vir}$}}
\def \mfive {\hbox{$M_{500}$}}
\def \lfive {\hbox{$L_{500}$}}
\def \rfive {\hbox{$r_{500}$}}
\def \mtwo {\hbox{$M_{200}$}}
\def \ltwo {\hbox{$L_{200}$}}
\def \rtwo {\hbox{$r_{200}$}}
%units
\newcommand{\ergscmsq }{\mbox{erg s$^{-1}$ cm$^{-2}$}}
\newcommand{\ergs }{\mbox{erg s$^{-1}$}}
\newcommand{\kms }{\mbox{km s$^{-1}$}}
\newcommand{\kmsmpc }{\mbox{km s$^{-1}$ Mpc$^{-1}$}}
\newcommand{\cms }{\mbox{cm s$^{-1}$}}
\newcommand{\kev }{\mbox{keV}}
\newcommand{\kevcmsq }{\mbox{keV cm$^{2}$}}
\newcommand{\jy }{\mbox{Jy}}
\newcommand{\mjyb }{\mbox{mJy beam$^{-1}$}}
\newcommand{\mujyb }{\mbox{$\mu$Jy beam$^{-1}$}}
\newcommand{\mujyarcsecsq }{\mbox{$\mu$Jy arcsec$^{-2}$}}
\newcommand{\muG }{\mbox{$\mu$G}}
\newcommand{\whz }{\mbox{W Hz$^{-1}$}}
%softwares and packages
\newcommand{\acisi }{ACIS-I}
\newcommand{\aciss }{ACIS-S}
\newcommand{\acis }{ACIS}
\newcommand{\acisE }{Advanced CCD Imaging Spectrometer}
\newcommand{\epic }{EPIC}
\newcommand{\epicE }{European Photon Imaging Camera}
\newcommand{\obsid }{ObsID}
\newcommand{\faint }{FAINT}
\newcommand{\vfaint }{VFAINT}
\newcommand{\uv }{\textit{uv}}
\newcommand{\aips }{\textsc{aips}}
\newcommand{\aipsE }{Astronomical Image Processing System}
\newcommand{\factor }{\textsc{factor}}
\newcommand{\prefactor }{\textsc{prefactor}}
\newcommand{\awimager }{\textsc{AWimager}}
\newcommand{\wsclean }{\textsc{WSClean}}
\newcommand{\casa }{\textsc{casa}}
\newcommand{\casaE }{Common Astronomy Software Applications}
\newcommand{\spam }{\textsc{spam}}
\newcommand{\spamE }{Source Peeling and Atmospheric Modeling}
\newcommand{\pybdsf }{\textsc{pybdsf}}
\newcommand{\pybdsfE }{PYthon Blob Detector and Source Finder}
\newcommand{\killms }{\textsc{killMS}}
\newcommand{\ddfacet }{\textsc{DDFacet}}
\newcommand{\lilf }{\textsc{LiLF}}
\newcommand{\lilfE }{Library for Low Frequencies}
\newcommand{\mcmc }{MCMC}
\newcommand{\mcmcE }{Markov chain Monte Carlo}
\newcommand{\xspec }{\textsc{xspec}}
\newcommand{\contbin }{\textsc{contbin}}
\newcommand{\ciao }{\textsc{ciao}}
\newcommand{\ciaoE }{\textit{Chandra} Interactive Analysis of Observations}
\newcommand{\caldb }{\textsc{caldb}}
\newcommand{\caldbE }{CALibration DataBase}
\newcommand{\esas }{\textsc{esas}}
\newcommand{\esasE }{Extended Source Analysis Software}
\newcommand{\sas }{\textsc{sas}}
\newcommand{\sasE }{Scientific Analysis System}
\newcommand{\proffit }{\textsc{proffit}}
\newcommand{\lira }{LIRA}
\newcommand{\liraE }{LInear Regression in Astronomy}
\newcommand{\halofdca }{\textsc{Halo-FDCA}}
\newcommand{\halofdcaE }{Halo-Flux Density CAlculator}
%instruments
\newcommand{\ccdE }{Charge-Coupled Device}
\newcommand{\xmm }{{\em XMM-Newton}}
\newcommand{\chandra }{{\em Chandra}}
\newcommand{\bepposax }{{\em Beppo-SAX}}
\newcommand{\einstein }{{\em Einstein}}
\newcommand{\spitzer }{{\em Spitzer}}
\newcommand{\athena }{{\em Athena}}
\newcommand{\hitomi }{{\em Hitomi}}
\newcommand{\planck }{{\em Planck}}
\newcommand{\fermi }{{\em Fermi}}
\newcommand{\nustar }{{\em NuSTAR}}
\newcommand{\nustarE }{Nuclear Spectroscopic Telescope ARray}
\newcommand{\suzaku }{{\em Suzaku}}
\newcommand{\swift }{{\em Swift}}
\newcommand{\xrism }{{\em XRISM}}
\newcommand{\xrismE }{X-Ray Imaging and Spectroscopy Mission}
\newcommand{\asca }{ASCA}
\newcommand{\ascaE }{Advanced Satellite for Cosmology and Astrophysics}
\newcommand{\heao }{HEAO}
\newcommand{\heaoE }{High Energy Astronomy Observatory}
\newcommand{\integral }{INTEGRAL}
\newcommand{\integralE }{INTErnational Gamma-Ray Astrophysics Laboratory}
\newcommand{\rosat }{ROSAT}
\newcommand{\rosatE }{R\"{O}ntgenSATellit}
\newcommand{\rxte }{RXTE}
\newcommand{\rxteE }{Rossi X-Ray Timing Explorer}
\newcommand{\exosat }{EXOSAT}
\newcommand{\exosatE }{European X-Ray Observatory Satellite}
\newcommand{\srg }{SRG}
\newcommand{\srgE }{Spectrum R\"{o}ntgen Gamma}
\newcommand{\erosita }{eROSITA}
\newcommand{\erositaE }{Extended R\"{O}ntgen Survey with an Imaging Telescope Array}
\newcommand{\gmrt }{GMRT}
\newcommand{\gmrtE }{Giant Metrewave Radio Telescope}
\newcommand{\ugmrt }{uGMRT}
\newcommand{\ugmrtE }{upgraded Giant Metrewave Radio Telescope}
\newcommand{\gsbE }{GMRT Software Backend}
\newcommand{\gwbE }{GMRT Wideband Backend}
\newcommand{\ami }{AMI}
\newcommand{\amiE }{Arcminute Microkelvin Imager}
\newcommand{\gbt }{GBT}
\newcommand{\gbtE }{Green Bank Telescope}
\newcommand{\nika }{NIKA}
\newcommand{\nikaE }{New IRAM KIDs Array}
\newcommand{\mustang }{MUSTANG}
\newcommand{\mustangE }{MUltiplexed Squid Tes Array at Ninety Gigahertz}
\newcommand{\atca }{ATCA}
\newcommand{\atcaE }{Australia Telescope Compact Array}
\newcommand{\alma}{ALMA}
\newcommand{\almaE }{Atacama Large Millimeter Array}
\newcommand{\vla }{VLA}
\newcommand{\vlaE }{Very Large Array}
\newcommand{\jvla }{JVLA}
\newcommand{\jvlaE }{Jansky Very Large Array}
\newcommand{\lofar }{LOFAR}
\newcommand{\lofarE }{LOw Frequency ARray}
\newcommand{\ska }{SKA}
\newcommand{\skaE }{Square Kilometer Array}
\newcommand{\mwa }{MWA}
\newcommand{\mwaE }{Murchison Widefield Array}
\newcommand{\askap }{ASKAP}
\newcommand{\askapE }{Australian Square Kilometre Array Pathfinder}
\newcommand{\meerkat }{MeerKAT}
\newcommand{\wsrt }{WSRT}
\newcommand{\wsrtE }{Westerbork Synthesis Radio Telescope}
\newcommand{\wht }{WHT}
\newcommand{\whtE }{William Herschel Telescope}
\newcommand{\weave }{WEAVE}
\newcommand{\weaveE }{William Herschel Telescope Enhanced Area Velocity Explorer}
\newcommand{\hst }{HST}
\newcommand{\hstE }{Hubble Space Telescope}
\newcommand{\jwst }{JWST}
\newcommand{\jwstE }{James Webb Space Telescope}
\newcommand{\vlt }{VLT}
\newcommand{\vltE }{Very Large Telescope}
\newcommand{\cfht }{CFHT}
\newcommand{\cfhtE }{Canada France Hawaii Telescope}
\newcommand{\act }{ACT}
\newcommand{\actE }{Atacama Cosmology Telescope}
\newcommand{\spt }{SPT}
\newcommand{\sptE }{South Pole Telescope}
%surveys
\newcommand{\lotss }{LoTSS}
\newcommand{\lotssE }{LOFAR Two-meter Sky Survey}
\newcommand{\lolss }{LoLSS}
\newcommand{\lolssE }{LOFAR LBA Sky Survey}
\newcommand{\lodss }{LoDSS}
\newcommand{\lodssE }{LOFAR Decametre Sky Survey}
\newcommand{\msss }{MSSS}
\newcommand{\msssE }{Multifrequency Snapshot Sky Survey}
\newcommand{\apertif }{Apertif}
\newcommand{\apertifE }{APERture Tile In Focus}
\newcommand{\sumss }{SUMSS}
\newcommand{\sumssE }{Sydney University Molonglo Sky Survey}
\newcommand{\tgss }{TGSS}
\newcommand{\tgssE }{TIFR GMRT Sky Survey}
\newcommand{\first }{FIRST}
\newcommand{\firstE }{Faint Images of the Radio Sky at Twenty-centimeter}
\newcommand{\nvss }{NVSS}
\newcommand{\nvssE }{NRAO VLA Sky Survey}
\newcommand{\wenss }{WENSS}
\newcommand{\wenssE }{WEsterbork Northern Sky Survey}
\newcommand{\vlss }{VLSS}
\newcommand{\vlssE }{VLA Low-frequency Sky Survey}
\newcommand{\vlass }{VLASS}
\newcommand{\vlassE }{VLA Sky Survey}
\newcommand{\gleam }{GLEAM}
\newcommand{\gleamE }{GaLactic and Extragalactic All-sky MWA}
\newcommand{\emu }{EMU}
\newcommand{\emuE }{Evolutionary Map of the Universe}
\newcommand{\racs }{RACS}
\newcommand{\racsE }{Rapid ASKAP Continuum Survey}
\newcommand{\hetdex }{HETDEX}
\newcommand{\hetdexE }{Hobby-Eberly Telescope Dark Energy Experiment}
\newcommand{\sdss }{SDSS}
\newcommand{\sdssE }{Sloan Digital Sky Survey}
\newcommand{\panstarrs }{Pan-STARRS}
\newcommand{\panstarrsE }{Panoramic Survey Telescope and Rapid Response System}
\newcommand{\desi }{DESI Legacy Imaging Surveys}
\newcommand{\desiE }{Dark Energy Spectroscopic Instrument}
\newcommand{\lsst }{LSST}
\newcommand{\lsstE }{Large Synoptic Survey Telescope}
\newcommand{\rass }{RASS}
\newcommand{\rassE }{ROSAT All-Sky Survey}
\newcommand{\mcxc }{MCXC}
\newcommand{\mcxcE }{Meta-Catalogue of X-ray detected Clusters of galaxies}
\newcommand{\xcop }{X-COP}
\newcommand{\xcopE }{{\em XMM-Newton} Cluster Outskirts Project}

